Semiclassical bifurcations and topological phase transitions in a one-dimensional lattice of coupled Lipkin-Meshkov-Glick models

In this work we study a one-dimensional lattice of Lipkin-Meshkov-Glick models with alternating couplings between nearest-neighbors sites, which resembles the Su-Schrieffer-Heeger model. Typical properties of the underlying models are present in our semiclassical-topological hybrid system, allowing us to investigate an interplay between semiclassical bifurcations at mean-field level and topological phases. Our results show that bifurcations of the energy landscape lead to diverse ordered quantum phases. Furthermore, the study of the quantum fluctuations around the mean field solution reveals the existence of nontrivial topological phases. These are characterized by the emergence of localized states at the edges of a chain with open boundary conditions.

==> bands.dat <==
-3.141592653589793	0.7540157143869968	0.18722806367125336	0.6123724356957945	0.	0.4841229182759271	0.21650635094610965	0.37996710383926663	0.3269174207655505	0.458257569495584	0.24494897427831783	0.6234716663285956	0.31852092012856276
-3.041592653589793	0.7537648022442184	0.18748160071661163	0.6121046030301793	0.008103926601527846	0.4839680335413047	0.21667949831336833	0.3807444288901523	0.32612668917146503	0.4589349805008766	0.24421499748288117	0.6239368775516299	0.3180543754836829
-2.941592653589793	0.7530132395097582	0.18824098031956846	0.6113020689479187	0.016225776920049968	0.4835037945563363	0.21719824888162137	0.38294502179562545	0.32388595464195313	0.46093430208470004	0.24204560277977635	0.625319485709126	0.3166677689417468
-2.8415926535897933	0.7517645534709226	0.18950250445644698	0.6099677298455999	0.024383072531975976	0.48273144719945255	0.21806053568127873	0.38626103860751465	0.3205032959533489	0.4641628579944559	0.23853233654857828	0.6275816056370251	0.3143989915031124
-2.741592653589793	0.7500246438426439	0.1912599978714278	0.608106428834332	0.03259253588641277	0.4816530687389354	0.21926293869327235	0.3903609165754024	0.31631066991230067	0.4684838815819578	0.23381007359126063	0.6306638077970191	0.3113074830784238
-2.641592653589793	0.7478018148853992	0.19350478864417323	0.6057249803896816	0.040869703096113215	0.4802715692724736	0.2208007205081342	0.3949748831637125	0.3115784062502664	0.473736014848038	0.22803750510969661	0.6344898787688464	0.30746947297007104
-2.541592653589793	0.7451068219109123	0.1962256778783422	0.6028322068684855	0.04922855009879503	0.4785906942286553	0.22266787289903076	0.39990788087091045	0.3065022880725241	0.4797510126577868	0.22137941654785784	0.6389721667996321	0.3029726356968731
-2.441592653589793	0.7419529337443401	0.19940889563726055	0.5994389890373154	0.05768113430192666	0.4766150284649756	0.22485717122341875	0.40502383165263817	0.3012192938444484	0.4863665373102343	0.21399387036178594	0.6440167266355993	0.2979109479444898
-2.3415926535897933	0.7383560131933771	0.20303803971237927	0.5955583335772834	0.0662372519612301	0.4743500027257834	0.22736023300976943	0.41022718629759064	0.2958260552793725	0.49343357856281417	0.20602475896350167	0.6495277195226783	0.2923802907607262
-2.241592653589793	0.7343346180681748	0.20709399340821136	0.5912054615232202	0.0749041093620779	0.4718019035228267	0.23016757668337498	0.41544902666761174	0.2903927628520966	0.5008195791645164	0.19759864825263063	0.6554108100386933	0.28647505533301426
-2.141592653589793	0.7299101257849218	0.21155481824719585	0.5863979228211296	0.08368600342435985	0.46897788790398254	0.23326867609077243	0.4206378570045413	0.2849723822874858	0.5084087612053095	0.1888244170429375	0.6615755382043629	0.2802857738904439
-2.041592653589793	0.7251068850363739	0.2163956173278076	0.5811557437176542	0.09258400465967734	0.4658860051310851	0.23665200621246002	0.42575374612180705	0.2796065196698107	0.5161009322139761	0.17979441424310721	0.6679367940532024	0.2738976485237065
-1.941592653589793	0.7199523983626523	0.2215883650239383	0.5755016156137839	0.1015956324649335	0.46253522806817104	0.24030507508805354	0.4307646248410763	0.2743291301855797	0.5238096468718223	0.17058625892489548	0.6744155867841862	0.26738978574946776
-1.841592653589793	0.7144775395999243	0.2271016988578765	0.5694611364180832	0.11071450949273114	0.4589354981975462	0.24421443635366613	0.43564392607856206	0.26916888237960857	0.5314602388107748	0.1612647700534849	0.6809393065283741	0.26083493870738184
-1.741592653589793	0.7087168099521098	0.2329006698554275	0.5630631184206389	0.11992997822349565	0.455097789803751	0.2483656756865661	0.44036905891933503	0.2641506857893721	0.5389879836886589	0.15188376620617283	0.6874416506052051	0.25429958499398125
-1.6415926535897931	0.7027086355532522	0.2389464487526383	0.5563399803559074	0.12922665880205617	0.4510342012633964	0.2527433625551928	0.4449204058225111	0.2592966919528988	0.5463365009824012	0.14248762966220052	0.6938623482850459	0.24784420594896503
-1.541592653589793	0.6964957074582511	0.24519598747303262	0.5493282456386875	0.1385839226703591	0.44675808498088104	0.2573309555216715	0.44928065303223996	0.25462695781366773	0.5534564184987067	0.13311261301395158	0.7001467806037409	0.24152367062524938
-1.441592653589793	0.6901253614194482	0.25160163893537246	0.5420691735782798	0.14797525166610023	0.44228423301224995	0.2621106442217349	0.4534343369344246	0.25015988787827587	0.5603042834433289	0.12378790694398546	0.7062455602556309	0.23538765913412363
-1.341592653589793	0.6836499887346023	0.2581107443368706	0.5346095551661938	0.15736744756657042	0.43762914396943625	0.26706310289551816	0.45736753284191894	0.24591252778679748	0.5668416879570493	0.11453650407354947	0.7121141125281335	0.22948108406148754
-1.241592653589793	0.6771274597688389	0.26466520671754046	0.5270027085162862	0.1667196537789244	0.43281141031492903	0.27216711704070645	0.46106763930707395	0.2419007554489124	0.5730345735388893	0.10537589757357793	0.7177122810841252	0.2238444857571983
-1.1415926535897931	0.6706215270942162	0.27120108422557787	0.519309708536389	0.17598215165500639	0.4278522868962228	0.2773990231588156	0.4645232274984284	0.2381393996436762	0.5788526810415464	0.09631865120390033	0.7230039708216522	0.21851438884324703
-1.041592653589793	0.6642021541324581	0.27764825750527566	0.5116008757424068	0.18509490389556896	0.422776537088734	0.2827318661174585	0.46772393550114433	0.23464230592184204	0.5842691173870643	0.08737287313138628	0.7279568326185598	0.21352361470517142
-0.9415926535897929	0.6579456867406783	0.28393025401490707	0.5039575208952818	0.19398584607433592	0.4176137117005874	0.28813411988313437	0.47066039399629395	0.23142236340095468	0.5892600150554702	0.07854262099479954	0.7325419902708202	0.20890154926939886
-0.8415926535897928	0.6519347497952495	0.28996434740944205	0.4964738795539671	0.20256899023158062	0.4124001137014191	0.2935677194445248	0.4733241740613949	0.22849150217961223	0.5938042649603964	0.06982826098388942	0.736733807402457	0.2046743679941951
-0.7415926535897928	0.6462577120931653	0.29566208880772366	0.48925904981813056	0.21074252562106363	0.4071818636927301	0.29898498983493527	0.47570775066897253	0.22586066874643165	0.5978833072567544	0.06122679943979375	0.74050969086888	0.20086522141465618
-0.6415926535897931	0.6410075298840928	0.3009304597268692	0.4824385376997697	0.21838731081702947	0.4020197384832972	0.3043238006410563	0.4778044773650175	0.22353978536973335	0.6014809678793744	0.05273220169028605	0.7438499267141762	0.19749438526324148
-0.541592653589793	0.6362797689175236	0.30567384686098203	0.47615469606274596	0.22536647014479386	0.3969968181194154	0.30949991131262966	0.4796085689106858	0.2215376986609236	0.6045833312454862	0.04433570944487533	0.7467375447560217	0.19457937944690323
-0.44159265358979294	0.6321696418335522	0.30979700191089027	0.47056494103887364	0.23152720965187995	0.3922302985900345	0.31439515062690837	0.4811150895743636	0.21986212205404534	0.6071786416618609	0.0360261650131296	0.749158208152295	0.19213506018378546
-0.34159265358979285	0.6287680093982874	0.3132090379802506	0.4658362940483892	0.2367063038073936	0.38788832004177853	0.318840580957219	0.48231994539954853	0.21851957665116958	0.6092572276578866	0.027790347815935257	0.7511001247217418	0.1901736894801883
-0.24159265358979276	0.6261564960227873	0.3158283121028391	0.46213488455848234	0.24074061727046533	0.3842086086234576	0.32259784962454857	0.4832198792332574	0.2175153346112408	0.6108114448087171	0.01961332610857125	0.7525539772694295	0.18870498589444218
-0.14159265358979312	0.6244021436806867	0.31758776978205877	0.45961007879414095	0.24348299611948307	0.38150227879089016	0.3253553808197296	0.48381246763726704	0.2168533689102963	0.6118356336948403	0.011478824537231137	0.7535128706621124	0.18773616018520722
-0.04159265358979303	0.6235523026625708	0.31844005309729717	0.4583751604164644	0.2448216022409651	0.3801033159951297	0.3267788884175467	0.48409611905929745	0.21653631281109806	0.6123260905300003	0.003369606148049246	0.7539722938863979	0.18727193896043687
0.05840734641020706	0.6236306161199343	0.31836151541648694	0.4584892940083315	0.2446979598413466	0.3802350002825461	0.3266449493306316	0.48407007284028214	0.21656543172289824	0.6122810487311616	0.004732134179562577	0.7539300957945049	0.18731457881755997
0.15840734641020715	0.6246348855321503	0.3173543555752427	0.45994690222483203	0.24311758310242676	0.3818745328184599	0.3249763755045126	0.483734398796543	0.2169406093141164	0.6117006703461315	0.01284436912848287	0.7533864736973698	0.18786387270101718
0.25840734641020724	0.6265372728758792	0.31544641573989485	0.4626787030031156	0.24014893852968222	0.38476850670395735	0.32202674323744424	0.4830899972566349	0.2176603487989406	0.6105870468340658	0.020984836165097945	0.7523439744066381	0.18891714932968712
0.3584073464102069	0.6292867952610735	0.3126886871905651	0.466563973290702	0.23591117553949476	0.388579542267985	0.31813375963805124	0.4821385995637737	0.21872178931246208	0.6089442092448286	0.029170637805113676	0.7508075077620255	0.1904692656151815
0.458407346410207	0.6328135846413022	0.3091510514203767	0.4714492263279315	0.23055543831636696	0.3930074361418786	0.3135981168504922	0.4808827691867964	0.22012073628863443	0.6067781483965459	0.037417849831358964	0.7487843731161277	0.1925125910659112
0.5584073464102071	0.6370340948513662	0.30491707430440723	0.4771672101875912	0.22424585137075495	0.3978271982942262	0.3086454597458228	0.47932590372631345	0.22185170383075473	0.6040968462383601	0.045741141543073606	0.7462842996923507	0.19503698231351113
0.6584073464102072	0.6418564121923234	0.30007869712616303	0.48355193452049483	0.2171444720594566	0.40288060986086166	0.3034348340573704	0.4774722382703783	0.22390796627139306	0.6009103202413335	0.05415341081561586	0.7433195021892983	0.19802974515571745
0.7584073464102072	0.6471850126523404	0.29473148138011723	0.4904482536519994	0.2094016822262818	0.4080572541327683	0.29807766234091293	0.4753268507608816	0.22628161548995684	0.5972306834231006	0.06266543503785467	0.739904753479754	0.20147558090860002
0.8584073464102069	0.6529245903514744	0.2889707827650542	0.49771660007738233	0.201151425329455	0.41327849636907377	0.2926537717610406	0.4728956702984638	0.22896362009262702	0.5930722235265511	0.07128553693851299	0.7360574767422188	0.20535651340318173
0.9584073464102074	0.6589828468407786	0.28288896473238073	0.5052342991973029	0.19250985876472332	0.4184864666987069	0.28722241902754225	0.4701854896686567	0.231943882228104	0.5884515059940475	0.08001926197069076	0.7317978598567052	0.20965179263276748
1.058407346410207	0.6652723177152725	0.2765735751108079	0.512894877661118	0.18357600973057472	0.4236369747107128	0.2818293833826495	0.4672039838566955	0.23521128754492868	0.583387506772557	0.0888690613323136	0.7271489953685901	0.21433777084160366
1.1584073464102067	0.6717114104494641	0.2701063118596036	0.5206064121444266	0.17443338871875613	0.4286950304988919	0.276511452284267	0.4639597369943669	0.2387537434875473	0.577901782730815	0.09783397186429886	0.7221370497259988	0.2193877467438561
1.2584073464102072	0.6782248543743004	0.26356257696483654	0.5282895714732159	0.1651519088559952	0.4336320028845668	0.27129926838206314	0.46046228114207344	0.24255820063464031	0.5720186896590215	0.10690928095653368	0.7167914657424613	0.2247717736151706
1.3584073464102069	0.6847437479449964	0.25701143322656694	0.5358757051669313	0.15578975942509246	0.43842379360042394	0.2662191582391306	0.45672215169531305	0.24661065091002268	0.5657656605536611	0.11608616114074667	0.7111452021870011	0.23045642731370358
1.4584073464102074	0.6912053535338071	0.2505158135558915	0.5433051394881752	0.14639507417138098	0.4430496455475433	0.26129432384988865	0.4527509662391498	0.25089609497467685	0.559173560255483	0.12535125518038487	0.7052350138350229	0.23640453106586495
1.558407346410207	0.6975527513561119	0.24413287097418715	0.5505257330627603	0.13700734434295334	0.44749135219976083	0.2565456289911919	0.44856153670934645	0.2553984685484488	0.552277136553327	0.13468618812728908	0.6991017738816192	0.24257483542963504
1.6584073464102076	0.7037344297814305	0.23791439180567472	0.5574916887659054	0.12765858211459896	0.45173272509070767	0.25199212256281905	0.44416802932266064	0.2601005132175489	0.5451155925150438	0.14406697805674146	0.6927908378122097	0.24892165473923533
1.7584073464102072	0.7097038621023268	0.23190722167336097	0.5641625943628746	0.11837426458667406	0.45575923029193666	0.24765138712520882	0.4395861938416953	0.2649835705141601	0.5377333097111852	0.1534633123334999	0.6863524429095792	0.2553944662821783
1.8584073464102069	0.715419099942213	0.22615367374520742	0.5705026567826268	0.10917409647340204	0.4595577374623703	0.2435397682523649	0.4348336948890433	0.27002726715499326	0.5301807562496018	0.16283765217473778	0.6798421295490473	0.2619374864778967
1.9584073464102074	0.7208423997627831	0.22069190235588532	0.5764800953495458	0.10007262941589026	0.4631163450962467	0.23967252042190576	0.42993059583062376	0.2752090416901852	0.5225156151503916	0.1721441269157222	0.6733211580207146	0.2684892507031486
2.058407346410207	0.7259398899460024	0.21555623409809577	0.5820666631396738	0.09107977220390573	0.4664242580973307	0.23606389289313245	0.4249000746552502	0.28050343400475003	0.5148041635896148	0.18132718468979597	0.6668568763823091	0.27498224159204265
2.1584073464102076	0.7306812803431856	0.21077745407997028	0.5872372704861109	0.08220122141080628	0.46947170173677455	0.23272717140691676	0.41976949888934906	0.2858810115406362	0.507122914529686	0.19031998557563695	0.6605229695313438	0.2813426358940758
2.2584073464102072	0.7350396129325807	0.20638304836629282	0.5919696894180771	0.0734388371180643	0.47224986116986134	0.22967468681634504	0.41457206576614347	0.2913067269172699	0.49956048637638467	0.19904256947799284	0.6543994869784587	0.28749027262154514
2.358407346410207	0.7389910505098456	0.20239740546839827	0.5962443220266824	0.06479098395018305	0.4747508390467843	0.22691779885840438	0.40934934549183216	0.2967373699604412	0.4922195731181424	0.20739992451566244	0.6485725087321867	0.29333898323539437
2.4584073464102074	0.7425146995908543	0.19884198068664735	0.6000440192828811	0.056252853657690775	0.4769676259955566	0.2244668615404436	0.40415527941248547	0.3021175631196605	0.48521871881576945	0.2152802505781594	0.6431332717554081	0.2987974615220496
2.558407346410207	0.7455924635528068	0.19573542751556722	0.6033539397145704	0.04781678193858758	0.47889408027712516	0.22233117560997548	0.39906250740178734	0.30737342665495826	0.4786933283010295	0.22255398499246626	0.6381765570362832	0.3037708731932536
2.6584073464102076	0.7482089222283431	0.1930937004267066	0.6061614396643659	0.03947256899978204	0.4805249139624493	0.22051893300916472	0.39417227864629956	0.3124026600281506	0.47279496967441054	0.2290745337464511	0.6337981511646397	0.3081633913631352
2.7584073464102072	0.7503512345402085	0.1909301332751221	0.6084559886962647	0.031207810460089438	0.48185568371739257	0.2190371578760204	0.3896292154622332	0.317059770385844	0.46768763078078085	0.23468204533069437	0.6300912738870768	0.3118817664526286
2.858407346410207	0.752009061224366	0.18925549738673306	0.6102291051925699	0.023008242545220513	0.4828827848066815	0.21789164838767824	0.38564015576500604	0.3211372229464943	0.4635394451549202	0.23921171111867526	0.6271420272579962	0.31483987491231263
2.9584073464102074	0.753174505180928	0.18807804308427986	0.611474308364579	0.014858103119023478	0.48360344731077515	0.21708692343338662	0.3824875764144436	0.3243520114196402	0.4605089779718443	0.24250750130478796	0.6250241712286868	0.31696394192031857
3.058407346410207	0.7538420674845534	0.18740352798542068	0.6121870838608995	0.006740507963575406	0.48401573383488794	0.21662617767856024	0.3805075484858425	0.3263676976815352	0.4587269213156785	0.2444404867580663	0.6237938167464846	0.3181978469770131
